The density of a fluid on a curved surface

We discuss the property of the number density of a fluid of particles living in a curved surface without boundaries to be constant in the thermodynamic limit. In particular we find a sufficient condition for the density to be constant along the Killing vector field generating a given isometry of the surface and the relevant necessary condition. We reinterpret the effect of a curvature on the fluid in a physical way as responsible of an external "force" acting on the particles.

==> reply.txt <==
Dear Editor,

I would like to thank the referee for his carefull reading of the
manuscript which as he says is incorrect in one point but otherwise
correct. 

Accordingly I prepared a revision of it where, following the advise of
the referee, I changed the wrong argument given in the previous
version into the correct one suggested by the referee.

Changes made to the old version:

0) third paragraph of the introduction now reads:
"The study of Ref. [18] showed that the OCP in the
Flamm's paraboloid is indeed homogeneous. We expect this
occurrence to be due to the long range nature of the Coulomb potential
and argue that it cannot hold in general for other choices of the pair
potential or of the surface."

1) rewritten the abstract which now reads:
"We discuss the property of the number density of a fluid of
particles living in a curved surface without boundaries to be constant
in the thermodynamic limit. In particular we find a sufficient
condition for the density to be constant along the Killing 
vector field generating a given isometry of the surface and the
relevant necessary condition. We reinterpret the effect of a
curvature on the fluid in a physical way as responsible of an external
``force'' acting on the particles."

2) on page 5 I changed:
"This argument, although suggestive, is clearly only a plausibility
statement." --->
"This suggestive reinterpretation of the problem can sometimes lead to a
wrong intuition."

3) the last part of section 3.2 after Eq. (15) changed following the
referee suggestion.

4) in the conclusions the second-last paragraph now reads accordingly:
"The OCP has uniform density in the cylinder (see Eq. (12a) of
Ref. [9]), in the pseudosphere (see Sec. 4.3.2 of Ref. [16]), and in
the Flamm's  paraboloid (see Sec. 4.2.4 of Ref. [18]). In these cases
the explicit expression of the density has been determined for the
finite system as a function of the properties of the surface at the
special value of the coupling constant [...]. To the best of our
knowledge there aren' t any analytical results, in the literature,
where the OCP has been found to have a non-constant number density in
the thermodynamic limit on a given curved surface, probably one has to
resort to numerical simulations [25]." 

where Ref. [25] is the one suggested by the referee.



Best regards,
Riccardo Fantoni

